Expressiveness Results for an Inductive Logic of Separated Relations

In this paper we study a Separation Logic of Relations (SLR) and compare its expressiveness to (Monadic)Second Order Logic (M)SO. SLR is based on the well-known Symbolic Heap fragment of Separation Logic, whose formulae are composed of points-to assertions, inductively defined predicates, with the separating conjunction as the only logical connective. SLR generalizes the Symbolic Heap fragment by supporting general relational atoms, instead of only points-to assertions. In this paper, we restrict ourselves to finite relational structures, and hence only consider Weak (M)SO, where quantification ranges over finite sets. Our main results are that SLR and MSO are incomparable on structures of unbounded treewidth, while SLR can be embedded in SO in general. Furthermore, MSO becomes a strict subset of SLR, when the treewidth of the models is bounded by a parameter and all vertices attached to some hyperedge belong to the interpretation of a fixed unary relation symbol. We also discuss the problem of identifying a fragment of SLR that is equivalent to MSO over models of bounded treewidth.

==> rebuttal.txt <==
We wish to thank all reviewers for their great work and insightful
comments. This rebuttal addresses the following concerns raised by the
reviewers:

1. The relevance of this submission for CONCUR (Reviewers 1 and 3)

As stated in the call for papers, "logics for concurrency" and, in
particular, "resource logics" are among the topics of CONCUR. We argue
that SLR is such a resource logic that is useful, in particular, for
reasoning about distributed networks. Just as Separation Logic has
been extensively used to reason about mutations of static resources
(heaps and datastructures) in concurrent shared-memory programs, SLR
is used to reason about both active (processes) and passive
(communication channels) resources, in a geographically-distributed
network. Using SLR, one can:

(1) specify reconfigurations of network architectures, based on the
principle of local reasoning --- citation [4] describes a Hoare-style
local proof system for reconfigurable networks,

(2) describe common architectural styles (e.g., pipelines, rings,
trees, stars, etc.) used by the designers of component-based and
distributed systems -- citations [4,7,9] give examples of such
specifications,

(3) check for absence of concurrency errors such as deadlocks and
critical section violations in the behaviors of the systems specified
using SLR. This line of work uses techniques inspired by parameterized
verification of concurrent systems --- citations [9,10] describe such
techniques.

For the aforementioned reasons, we believe that the paper fits the
topic of "resource logics for concurrency" as stated in the call for
papers. We agree that the present submission does not develop new
decision procedures or verification techniques. Instead, it
investigates the expressivity of SLR in comparison to the yardsticks
of hyper-graph description logics, namely MSO and SO. Such
expressivity comparisons are standard milestones when developping a
new logic --- see, e.g., citations [11,25,46].

2. Practical motivation for bounding the treewidth (question Q1 of Reviewer 2)

In general, bounding the treewidth of graphs by a fixed constant is
recognized as a way of obtaining tractable algorithms on graphs. For
instance, NP-complete problems, such as Hamiltonicity or
3-Colorability become PTIME when considering treewidth-bounded
inputs. 

Moreover, bounding the treewidth of graphs establishes a precise
boundary between decidability and undecidability in MSO (where
quantification over edges is permitted): The decidability of MSO over
bounded treewidth structures is usually referred to as Courcelle's
Theorem -- see citation [22]. On the other hand, Detlef Seese has
shown that if a set of graphs has a decidable MSO satisfiability
problem, it has bounded treewidth ("The Structure of Models of
Decidable Monadic Theories of Graphs". Ann. Pure Appl. Log. 1991).

Understanding the relation between the treewidth-bounded models of SLR
and MSO is important in defining a fragment of SLR with decidable
validity and entailment problems. This is relevant to generate
automatically Hoare-style proofs for reconfiguration programs, e.g.,
by discharging the proof obligations produced by the rule of
consequence from the proof system described in [4].

We have previously established a decidability result for entailments
in Separation Logic on heaps with used-defined inductive definitions
--- see citation [39]. However, very little is known about the
completness of this decidable fragment. An important question that
arises is how much can this fragment be generalized, while preserving
decidability, e.g., via translation to treewidth-bounded MSO-definable
sets ? We believe that this paper makes an important step towards
solving this problem, as discussed at lines 599-606.

3. The soundness of Rule 1 and the use of the rules in Figure 1 (question Q2 of Reviewer 2).

The following rule:

A(x_1 ... x_{k+1}) <-- A(x_1 ... x_{k+1}) * A(x_1 ... x_{k+1})

states that a model of A(x_1 ... x_{k+1}) can be obtained by composing
two different models of A(x_1 ... x_{k+1}). Since A here is a
predicate, not a relation symbol from the signature, the body of the
rule is satisfiable --- of course, a formula R(x_1, ..., x_n) * R(x_1,
..., x_n) is unsatisfiable given that R is a relation symbol.

The set of rules in Figure 1 is shown to produce all structures of
treewidth at most k (see the proof of Lemma 16) by simulating the
disjoint union and fusion of structures from Courcelle's proof -- see
citation [23]. This is a cornerstone of our proof that SLR can define
the models of MSO of treewidth bounded by a given constant.

